Formal Verification of Hardware Synthesis

We report on the implementation of a certified compiler for a high-level hardware description language (HDL) called Fe-Si (FEatherweight SynthesIs). Fe-Si is a simplified version of Bluespec, an HDL based on a notion of guarded atomic actions. Fe-Si is defined as a dependently typed deep embedding in Coq. The target language of the compiler corresponds to a synthesisable subset of Verilog or VHDL. A key aspect of our approach is that input programs to the compiler can be defined and proved correct inside Coq. Then, we use extraction and a Verilog back-end (written in OCaml) to get a certified version of a hardware design.

==> review_myron.txt <==
> With the exception of section 4, I read the entire paper.  I did not grok
> the importance of all the discussions, but I have little experience with CAV
> papers so I will give my feedback as a "Bluespec specialist":

Cool, that is exactly the kind of feedback I was looking for.

> Introduction:  In the penultimate paragraph, you refer to storage elements.
> hardware designers usually refer to these as state elements.

Ok, I will do it.

> Section 1:  why is hadd defined as an action; I do not see any state being
> updated?   I think it might be clearer if you distinguish between the pure
> function which performs the half add, and a subsequent action which updates
> the program state...

Well, there is no difference between pure functions and actions: the
former is a sub-type of the latter in this formalization.

> In the subsection "stateful programs", you first say that Fe-Si is built
> around a monad.  You don't define that monad, but my assumption would be
> that it is some kind of a state Monad.   In the definition of 'count', the
> state is explicit which implies that Fe-Si Monad is doing something else.
> Could you clarify this point?

Well, the reduction rules of Fe-Si can be described in terms of
layered monads: we have a Reader monad of the old state and Writer
monad of the state update to implement the synchronous aspect of state
update; and we stack the Option  monad on top of the state-change
monads to implement the transactional aspect of the semantics. Yet, we
take a declarative approach and the "memory footprints" must be made
explicit in the type of action. This is what you see in the 'count'
example.


> In the subsection "Synchronous semantics",  you should consider using the
> terminology "reads-before-writes", which is common when describing the
> semantics of HW languages.  I believe this might be what you are trying to
> say?

Exactly. I find this terminology a bit confusing, but I will add it as
a footnote for the reader fluent in Bluespec.

> In addition, you might want to say something about sequentially
> composed actions here (they are not directly implementable in HW)??

I am correct reading that "sequentially composed actions are not
directly implementable in hardware without further transformation"? I
would agree with that statement (and I would love to find a reference
to support it), with the proviso that a scheduler may fire two rules
in the same cycle and make them appear as if executed sequentially,
but only in restricted cases. Do you agree with that ?

> In the subsection "From programs to circuits", I wasn't exactly sure what a
> "ground RTL circuit" is..

Sorry, I will rephrase. It means that it is closed.


> Section 2: In the subsection "Semantics", your introduction of the tuple
> (v,Delta) seems like it will be very useful for the enforcement of legal
> action composition.  In fact, it does come up later, but to the uninitiated,
> it might be useful to say something here otherwise it might seem like
> overkill.

Ok, I hope my previous comment about monads (that made its way in the
paper) will help the reader grasp the importance of this. Yet, I will
try to add a sentence saying that it enforces the legality of the
action composition.

> In Figures 3 (and also back in "stateful programs"), you use the
> literal "tt".  What is its value??

This is the Coq name for the inhabitant of the unit type. I will add a
note about that.

> The penultimate paragraph is very  important and I think you should talk a bit more about the implications of
> write-once, etc. in HW.

Well, I am not sure what are these implications of write-once in HW;
besides the fact that this is a pain to program with, and that it is
very different from what usual programmers are used to. (BTW, I tried
adding support for "updatable references", that are an hardware
implementation of the real state monad -- such that you can do, eg, x
<- 0; x <- x + 1; x <- x +1 and get 2 at the end but I add to skip it
in the end). I assumed that hardware designers were accustomed to
that, right?


> In section 2.3, I was trying to envision how this would interact with a rule
> scheduler...unsuccessfully.

Well, the scheduling would be done at the source level

> In the third paragraph of this section, the
> terminology gets confused when you talk about committing the effects to
> memory.    YOu probably want to say "committing the state updates".

Ok.

> In section 2.4, I would be interested to know a bit more about the
> efficiency of the RTL.   The transformations seem relatively mundane, but
> the optimizations are where the interesting stuff happens.   Compilers
> always produce stylized code;  do your patterns map well to FPGA? ASIC?

Well, this is a problem: I have proxies that say that this reduces the
size of the Verilog code that is generated, but I am not sure of the
impact of this on FPGA (not saying anything about ASIC), simply
because I took your advice to stay away from FPGAs, and stick to
simulators at heart. It is a bit too late to come back on this, and
will probably add a not saying that it is under evaluation.

> Section 3:  Now it is a bit unclear exactly what is going on.  In my mind
> you write a program in Fe-Si, and compile it using fesic. Now it seems like
> you are writing a coq specification of the algorithm, verifying that the coq
> spec is in fact correct, and then re-writing the coq program in Fe-Si.
> Because you are using fesic, you can prove that the RTL implements the Fe-Si
> program, but where do you show that the Fe-Si program implements the Coq
> spec?

You are completely right. There is an (administrative) proof that the
Coq implementation and the Fe-Si implementation behave similarly. This
is fairly straightforward, and I do not delve on these details. I
reformulated the final theorem to say that the correctness of the
Fe-Si implementation is proved with respect to a definition of "being
sorted" that is independent of the Coq implementation; and that the
Coq implementation is merely a step-stone to prove the correctness of
the Fe-Si implementation.

> Conclusion:  you should be a bit more brash here :)
Well, I think that there are some improvements that are possible ;).
And, I will be impetuous when this paper gets accepted (or cited, or
when I get a job proposal related to it, or anything else ;))

Thanks a lot for your feedback.

